QuaSI: Quantile Sparse Image Prior for Spatio-Temporal Denoising of Retinal OCT Data

Optical coherence tomography (OCT) enables high-resolution and non-invasive 3D imaging of the human retina but is inherently impaired by speckle noise. This paper introduces a spatio-temporal denoising algorithm for OCT data on a B-scan level using a novel quantile sparse image (QuaSI) prior. To remove speckle noise while preserving image structures of diagnostic relevance, we implement our QuaSI prior via median filter regularization coupled with a Huber data fidelity model in a variational approach. For efficient energy minimization, we develop an alternating direction method of multipliers (ADMM) scheme using a linearization of median filtering. Our spatio-temporal method can handle both, denoising of single B-scans and temporally consecutive B-scans, to gain volumetric OCT data with enhanced signal-to-noise ratio. Our algorithm based on 4 B-scans only achieved comparable performance to averaging 13 B-scans and outperformed other current denoising methods.

==> images/FWHM_mean.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
\definecolor{mycolor2}{rgb}{1.00000,1.00000,0.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=1,
xmax=5,
xlabel={number of Frames},
ymin=-1,
ymax=2.5,
ylabel={FWHM value},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
ylabel near ticks
]
\addplot [color=red, dashed, line width=1.0pt, mark=x, mark options={solid, red}, forget plot]
 plot [error bars/.cd, y dir = both, y explicit]
 table[row sep=crcr, y error plus index=2, y error minus index=3]{%
1	0.768625675811534	0.962886902675051	0.962886902675051\\
2	0.490940769746153	0.838338627871667	0.838338627871667\\
3	0.410761443082907	0.870771568802155	0.870771568802155\\
4	0.388061103641874	0.870093649486007	0.870093649486007\\
5	1.66816831364967	0.421185205756809	0.421185205756809\\
};
\addplot [color=mycolor1, line width=1.0pt, mark=o, mark options={solid, mycolor1}, forget plot]
 plot [error bars/.cd, y dir = both, y explicit]
 table[row sep=crcr, y error plus index=2, y error minus index=3]{%
1	0.989529015262611	0.741429328552766	0.741429328552766\\
2	0.860161930308314	0.746525677566734	0.746525677566734\\
3	0.862258222204834	0.735173899614528	0.735173899614528\\
4	0.829206484970212	0.740668594505843	0.740668594505843\\
5	2.30176516983821	0.198053216051384	0.198053216051384\\
};
\addplot [color=blue, dotted, line width=1.0pt, mark=diamond, mark options={solid, blue}, forget plot]
 plot [error bars/.cd, y dir = both, y explicit]
 table[row sep=crcr, y error plus index=2, y error minus index=3]{%
1	0.509282520583072	0.69893893878787	0.69893893878787\\
2	0.382860858932309	0.692150398159817	0.692150398159817\\
3	0.348332188823278	0.677781774389732	0.677781774389732\\
4	0.337106538898031	0.682200983995589	0.682200983995589\\
5	1.67614222608338	0.407225233893121	0.407225233893121\\
};
\addplot [color=mycolor2, dashdotted, line width=1.0pt, mark=+, mark options={solid, mycolor2}, forget plot]
 plot [error bars/.cd, y dir = both, y explicit]
 table[row sep=crcr, y error plus index=2, y error minus index=3]{%
1	0	0	0\\
2	0.321540384828205	0.896524452796073	0.896524452796073\\
3	0.250918851634026	0.655496701834097	0.655496701834097\\
4	0.336601597052848	0.914004589532997	0.914004589532997\\
5	1.66003090457033	0.443260814420297	0.443260814420297\\
};
\end{axis}
\end{tikzpicture}%
